Low Bitrate Image Compression with Discretized Gaussian Mixture Likelihoods

In this paper, we provide a detailed description on our submitted method Kattolab to Workshop and Challenge on Learned Image Compression (CLIC) 2020. Our method mainly incorporates discretized Gaussian Mixture Likelihoods to previous state-of-the-art learned compression algorithms. Besides, we also describes the acceleration strategies and bit optimization with the low-rate constraint. Experimental results have demonstrated that our approach Kattolab achieves 0.9761 and 0.9802 in terms of MS-SSIM at the rate constraint of 0.15bpp during the validation phase and test phase, respectively. This project page is at this https URL https://github.com/ZhengxueCheng/Learned-Image-Compression-with-GMM-and-Attention

==> data_CLIC_BPG.dat <==
0.074666	10.695714
0.124894	12.067077
0.173318	13.085340
0.361170	15.602799
0.527422	17.020084
0.761656	18.596412





==> data_CLIC_BPG_2.dat <==
0.074666	28.996752
0.124894	30.374770
0.173318	31.419636
0.361170	34.138789
0.527422	35.845424
0.761656	37.569206





==> data_CLIC_CLIC2020_MSSSIM.dat <==
0.1254	0.97157

0.1487	0.9755

0.19989	0.98128

0.2424	0.98454


==> data_CLIC_CVPR2020_MSSSIM.dat <==
0.09814478	0.964021902
0.150041904	0.975319609
0.222899565	0.983071696
0.417292045	0.991502009
0.755481138	0.996313682


==> data_CLIC_Final_MSSSIM.dat <==
0.150 	0.9761




==> data_CLIC_Lee_MSSSIM.dat <==
0.126938709	0.963846501
0.163341091	0.970255734
0.297846848	0.981034807
0.681175442	0.991244665
0.892865654	0.99350549



==> data_CLIC_Proposed_MSE_2.dat <==
0.077656171	29.91564565
0.13373046	31.62525228
0.226810018	33.48489175
0.341805144	35.15752778
0.507908136	36.61327623
0.624	37.431



==> data_CLIC_Proposed_MSSSIM.dat <==
0.09814478	14.440
0.150042    16.076
0.2239    	17.632
0.417292045	20.707
0.755481138	24.334

==> data_CLIC_Proposed_MSSSIM_2.dat <==
0.09814478	29.62247616
0.150495339 30.88627694
0.223876773	31.98027178
0.417292045	33.76780957
0.755481138	35.78774592
















==> data_CLIC_TucodecPSNR.dat <==
0.14999 	14.437

==> data_CLIC_TucodecPSNR_2.dat <==
0.14999 	32.520




==> data_CLIC_TucodecSSIM.dat <==
0.14906 	16.198




==> data_CLIC_TucodecSSIM_2.dat <==
0.14906 	29.840

==> data_CLIC_VTM444.dat <==
0.028693439	0.88163621
0.065975472	0.926366163
0.14522685	0.95753919
0.292789702	0.9755366
0.548178569	0.985944534
0.69374136	0.988719251










==> data_CLIC_VTM444_2.dat <==
0.028693439	27.47951725
0.065975472	29.76164242
0.14522685	32.21946528
0.292789702	34.78378193
0.548178569	37.39918862
0.69374136	38.441893








